Methods Included: Standardizing Computational Reuse and Portability with the Common Workflow Language

Computational Workflows are widely used in data analysis, enabling innovation and decision-making. In many domains (bioinformatics, image analysis, & radio astronomy) the analysis components are numerous and written in multiple different computer languages by third parties. However, many competing workflow systems exist, severely limiting portability of such workflows, thereby hindering the transfer of workflows between different systems, between different projects and different settings, leading to vendor lock-ins and limiting their generic re-usability. Here we present the Common Workflow Language (CWL) project which produces free and open standards for describing command-line tool based workflows. The CWL standards provide a common but reduced set of abstractions that are both used in practice and implemented in many popular workflow systems. The CWL language is declarative, which allows expressing computational workflows constructed from diverse software tools, executed each through their command-line interface. Being explicit about the runtime environment and any use of software containers enables portability and reuse. Workflows written according to the CWL standards are a reusable description of that analysis that are runnable on a diverse set of computing environments. These descriptions contain enough information for advanced optimization without additional input from workflow authors. The CWL standards support polylingual workflows, enabling portability and reuse of such workflows, easing for example scholarly publication, fulfilling regulatory requirements, collaboration in/between academic research and industry, while reducing implementation costs. CWL has been taken up by a wide variety of domains, and industries and support has been implemented in many major workflow systems.

==> README.txt <==
This repository contains the draft of a paper explaining the Common Workflow Language standards to a general Computer Science audience.

You can view the rendered version of this draft at https://www.overleaf.com/read/srwjqkrwmwyj

cwl-cacm.tex uses version 1.77 of the official ACM template https://ctan.org/pkg/acmart

ACM Criteria for authorship https://www.acm.org/publications/policies/authorship

“Anyone listed as Author on an ACM manuscript submission must meet all the following criteria:
- they have made substantial intellectual contributions to some components of the original work described in the manuscript; and
- they have participated in drafting and/or revision of the manuscript and
- They are aware the manuscript has been submitted for publication; and
- They agree to be held accountable for any issues relating to correctness or integrity of the work”

“Other contributors may be acknowledged at the end of the paper, before the bibliography, with explicitly described roles, preferably using the roles found in the CASRAI Contributor Roles Taxonomy at http://casrai.org/CRediT.”

Those who have made the 2+ weeks of effort contributions to the CWL project (as noted in the CWL Contributions survey that Michael sent out) but do not participate in drafting and/or revising this manuscript, are acknowledged along with their contributor roles in the Acknowledgments section.

Other Notes

general CS audience: ACM CACM: https://cacm.acm.org/ - <4,000 words, incl. 1,000 words for sidebar(s), a simple example of syntax, who’s using it, directions for future expansion (what’s going to happen and why)

Manuscripts should not exceed eight template pages, including any tables, graphics, or figures. Inclusions of such elements is encouraged to improve readability. References are not included in the eight pages. https://cacm.acm.org/about-communications/author-center/author-guidelines#2.3.4

Audience (CACM readers)

- Large systems architects
- One of the top business process researcher and consultant
- Head of CERN or other ESFRI / S3 project
- Lead engineers

Desired outcomes

- Advertisement of CWL in a way that is recognizable for those with similar problems
- Introduction to the benefits of workflow approaches, if not already know (via sidebar)
- Understanding of the breadth of technical benefits
- Understanding of the community ecosystem benefits
- Know that CWL standards are the product of an open and free standards making community

Example papers

A practical CACM paper for structure: Magellan: toward building ecosystems of entity matching solutions: Communications of the ACM: Vol 63, No 8 https://doi.org/10.1145/3405476

A vision article: A service computing manifesto: the next 10 years: Communications of the ACM: Vol 60, No 4 https://doi.org/10.1145/2983528

ACM papers on workflow systems:

https://dl.acm.org/doi/10.1145/2110497.2110504

https://dl.acm.org/doi/10.1145/3332186.3338100

https://dl.acm.org/doi/10.1145/3383583.3398589

Mentioning CWL:

https://dl.acm.org/doi/10.1145/3394976

https://dl.acm.org/doi/10.1145/3147234.3148104

https://dl.acm.org/ft_gateway.cfm?id=3219109&dwn=1

https://dl.acm.org/doi/10.1145/3214239.3214241

